xGASS: characterizing the slope and scatter of the stellar mass - angular momentum relation for nearby galaxies

We present a detailed study of the stellar mass vs. specific angular momentum (AM) relation (Fall relation) for a representative sample of 564 nearby galaxies in the eXtended GALEX Arecibo SDSS Survey (xGASS). We focus on the dependence of the Fall relation's slope on galaxy type and the galaxy properties regulating its scatter. Stellar specific AM is determined by combining single-dish H{\sc i} velocity widths and stellar mass profiles for all H{\sc i} detections in the xGASS sample. At fixed morphology (or bulge-to-total ratio), we find that the power law slope of the Fall relation is consistent with 2/3. However, when all galaxy types are combined, we recover a much shallower slope of $\sim$0.47. We show that this is a consequence of the change in galaxy morphology as a function of mass, highlighting that caution should be taken when using the slope of the Fall relation to constrain galaxy formation models without taking sample selection into account. We quantify the Fall relations scatter and show that H{\sc i} gas fraction is the strongest correlated parameter for low stellar masses (Spearman correlation: $\rho_{s} = 0.61$), while the bulge-to-total ratio becomes slightly more dominant at higher masses ($\rho_{s} = -0.29$). Intriguingly, when only the disc components of galaxies are considered, H{\sc i} gas fraction remains the strongest correlated parameter with the scatter of the relation (regardless of disc stellar mass). Our work provides one of the best characterisations of the Fall relation for a representative sample of galaxies in the local Universe.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
